Observational Indistinguishability and Integrity Blind Regions in Hybrid Quantum-Classical Workflows

We present a claim-relative evidence/reference framework for hybrid quantum-classical workflow integrity. Observational indistinguishability yields structural blind regions, distinct from finite-batch statistical misses. Within the declared lattice, a trusted same-batch scalar $R_0$ suffices for conclusion integrity, aggregate $M_0$ for aggregate plus conclusion integrity, and item-aligned binding for item identity. In 3,600 label interventions, feature/prediction views realize exact label-path invariance; all 764 geometry-aligned aggregate-blind rows equal their paired-clean responses, giving zero attack-only increment. For statistical response, the geometry-aligned construction detects 343/2,700 conclusion-changing ($\tau \to 0^+$) label interventions with the conformal rule and 1,183/2,700 with the uncorrected union; the original frozen same-item geometry yields 11/2,617 and 43/2,617, respectively. The executed conformal clean false-action rates are 0.048--0.059 descriptively; its finite-sample guarantee requires exchangeability, which the overlapping-draw design violates. The cluster-preserving adaptive stress test (Gate A) reduces response versus matched controls in 25--40 of 40 environment/split cells while retaining conclusion changes. A bounded 165-design-cell ideal-statevector and finite-shot-emulation branch directly instantiates semantic, estimated and observed kernel transitions. The fixed equal-weight design estimates neither deployment prevalence nor QPU, provider or deployed-service assurance.

==> reference_audit_v1.3.4.csv <==
key,original_v1_3_3,title_verified,authors_verified,venue_verified,year_verified,identifier_type,identifier,primary_url,publication_status,cutoff_ok,verified,action,notes
Ahmed2026,yes,yes,yes,yes,yes,arXiv,2604.26430,https://arxiv.org/abs/2604.26430,preprint,yes,VERIFIED,none,Submitted before cutoff
Alsaedi2020,yes,yes,yes,yes,yes,DOI,10.1109/ACCESS.2020.3022862,https://doi.org/10.1109/ACCESS.2020.3022862,published,yes,VERIFIED,corrected-author,Primary institutional record and DOI use Abdun Mahmood
Arp2022,yes,yes,yes,yes,yes,URL,USENIX-Security-22,https://www.usenix.org/conference/usenixsecurity22/presentation/arp,published,yes,VERIFIED,completed-metadata,Official USENIX proceedings
Ghosh2025,yes,yes,yes,yes,yes,DOI,10.1109/JPROC.2025.3630989,https://doi.org/10.1109/JPROC.2025.3630989,published,yes,VERIFIED,none,Published version
Ginart2022,yes,yes,yes,yes,yes,URL,PMLR-v151-ginart22a,https://proceedings.mlr.press/v151/ginart22a.html,published,yes,VERIFIED,corrected-authors,Antonio A. Ginart Martin Jinye Zhang and James Zou only
JavadiAbhari2024,yes,yes,yes,yes,yes,arXiv,2405.08810,https://arxiv.org/abs/2405.08810,preprint,yes,VERIFIED,none,Complete author list from arXiv
Koebler2025,yes,yes,yes,yes,yes,URL,PMLR-v258-koebler25a,https://proceedings.mlr.press/v258/koebler25a.html,published,yes,VERIFIED,replaced-metadata,Correct PMLR paper authors title and pages
Li2020,yes,yes,yes,yes,yes,DOI,10.1145/3428218,https://doi.org/10.1145/3428218,published,yes,VERIFIED,none,Article 150
Lipton2018,yes,yes,yes,yes,yes,URL,PMLR-v80-lipton18a,https://proceedings.mlr.press/v80/lipton18a.html,published,yes,VERIFIED,none,Official PMLR proceedings
Lu2025,yes,yes,yes,yes,yes,DOI,10.1145/3716368.3735264,https://doi.org/10.1145/3716368.3735264,published,yes,VERIFIED,none,Published GLVLSI paper
Luo2026,yes,yes,yes,yes,yes,DOI,10.1007/978-3-032-22774-4_8,https://doi.org/10.1007/978-3-032-22774-4_8,published,yes,VERIFIED,none,Published FASE chapter
Moustafa2015,yes,yes,yes,yes,yes,DOI,10.1109/MilCIS.2015.7348942,https://doi.org/10.1109/MilCIS.2015.7348942,published,yes,VERIFIED,completed-metadata,Pages and publisher added
Oliveira2024,yes,yes,yes,yes,yes,DOI,10.1109/TDSC.2023.3313934,https://doi.org/10.1109/TDSC.2023.3313934,published,yes,VERIFIED,none,Published TDSC article
Paltenghi2023,yes,yes,yes,yes,yes,DOI,10.1109/ICSE48619.2023.00202,https://doi.org/10.1109/ICSE48619.2023.00202,published,yes,VERIFIED,completed-metadata,Pages and publisher added
Saki2022,yes,yes,yes,yes,yes,DOI,10.1145/3526241.3530833,https://doi.org/10.1145/3526241.3530833,published,yes,VERIFIED,corrected-author,Satwik Kundu verified
Sharafaldin2018,yes,yes,yes,yes,yes,DOI,10.5220/0006639801080116,https://doi.org/10.5220/0006639801080116,published,yes,VERIFIED,none,Published conference paper
Shi2019,yes,yes,yes,yes,yes,arXiv,1908.08963,https://arxiv.org/abs/1908.08963,preprint,yes,VERIFIED,corrected-author,Yunong Shi verified
Solozobov2026,yes,yes,yes,yes,yes,arXiv,2604.15740,https://arxiv.org/abs/2604.15740,preprint,yes,VERIFIED,none,Submitted before cutoff
Volya2023,yes,yes,yes,yes,yes,DOI,10.1109/HOST55118.2023.10133344,https://doi.org/10.1109/HOST55118.2023.10133344,published,yes,VERIFIED,corrected-authors,Daniel Volya Tao Zhang and Nashmin Alam verified
Wang2021,yes,yes,yes,yes,yes,DOI,10.1109/ASE51524.2021.9678792,https://doi.org/10.1109/ASE51524.2021.9678792,published,yes,VERIFIED,completed-metadata,Pages and publisher added
Yamaguchi2023,yes,yes,yes,yes,yes,DOI,10.1109/Q-SE59154.2023.00010,https://doi.org/10.1109/Q-SE59154.2023.00010,published,yes,VERIFIED,none,Published workshop paper
YeniarasKarimov2026,yes,yes,yes,yes,yes,arXiv,2605.13109,https://arxiv.org/abs/2605.13109,preprint,yes,VERIFIED,none,Submitted before cutoff
Ying2011,yes,yes,yes,yes,yes,DOI,10.1145/2049706.2049708,https://doi.org/10.1145/2049706.2049708,published,yes,VERIFIED,none,Article 19
Zhou2019,yes,yes,yes,yes,yes,DOI,10.1145/3314221.3314584,https://doi.org/10.1145/3314221.3314584,published,yes,VERIFIED,none,Published PLDI paper
Yeniaras2026PipeGuard,yes,yes,yes,yes,yes,arXiv,2605.25066,https://arxiv.org/abs/2605.25066,preprint,yes,VERIFIED,completed-identifier,Recoverable arXiv metadata added
Stokes2021,yes,yes,yes,yes,yes,DOI,10.1109/MILCOM52596.2021.9653139,https://doi.org/10.1109/MILCOM52596.2021.9653139,published,yes,VERIFIED,none,Published MILCOM paper
Bajaj2026,yes,yes,yes,yes,yes,arXiv,2608.02786,https://arxiv.org/abs/2608.02786,preprint,yes,VERIFIED,completed-identifier,Recoverable arXiv metadata added
FernandezBarrios2026Certificates,yes,yes,yes,yes,yes,local-manuscript,EPJQT-submission-2026-09-06,author-held:submitted-manuscript,submitted-manuscript,yes,VERIFIED,removed-software-doi,Zenodo 21776862 is a related software artifact not the article DOI
FernandezBarrios2026Conditional,yes,yes,yes,yes,yes,arXiv,2609.02781,https://arxiv.org/abs/2609.02781,preprint,yes,VERIFIED,completed-identifier,Public preprint verified
FernandezBarrios2026VBC,yes,yes,yes,yes,yes,arXiv,2609.04388,https://arxiv.org/abs/2609.04388,preprint,yes,VERIFIED,replaced-software-doi,Public preprint replaces manuscript-only citation
Pasqualetti2013,yes,yes,yes,yes,yes,DOI,10.1109/TAC.2013.2266831,https://doi.org/10.1109/TAC.2013.2266831,published,yes,VERIFIED,none,Published journal article
Teixeira2015,yes,yes,yes,yes,yes,DOI,10.1016/j.automatica.2014.10.067,https://doi.org/10.1016/j.automatica.2014.10.067,published,yes,VERIFIED,none,Published journal article
Urbina2016,yes,yes,yes,yes,yes,DOI,10.1145/2976749.2978388,https://doi.org/10.1145/2976749.2978388,published,yes,VERIFIED,none,Published CCS paper
Bai2017,yes,yes,yes,yes,yes,DOI,10.1016/j.automatica.2017.04.047,https://doi.org/10.1016/j.automatica.2017.04.047,published,yes,VERIFIED,none,Published journal article
Giraldo2018,yes,yes,yes,yes,yes,DOI,10.1145/3203245,https://doi.org/10.1145/3203245,published,yes,VERIFIED,none,Article 76
Liu2011,yes,yes,yes,yes,yes,DOI,10.1145/1952982.1952995,https://doi.org/10.1145/1952982.1952995,published,yes,VERIFIED,none,Article 13
Sha2001,yes,yes,yes,yes,yes,DOI,10.1109/MS.2001.936213,https://doi.org/10.1109/MS.2001.936213,published,yes,VERIFIED,none,Published IEEE Software article
Leucker2009,yes,yes,yes,yes,yes,DOI,10.1016/j.jlap.2008.08.004,https://doi.org/10.1016/j.jlap.2008.08.004,published,yes,VERIFIED,none,Published journal article
Kim1994,yes,yes,yes,yes,yes,DOI,10.1145/191177.191183,https://doi.org/10.1145/191177.191183,published,yes,VERIFIED,none,Published CCS paper
Northcutt2021,yes,yes,yes,yes,yes,URL,NeurIPS-Datasets-Benchmarks-2021,https://datasets-benchmarks-proceedings.neurips.cc/paper/2021/hash/f2217062e9a397a1dca429e7d70bc6ca-Abstract-round1.html,published,yes,VERIFIED,none,Official proceedings record
Peltonen2026,yes,yes,yes,yes,yes,arXiv,2608.08272,https://arxiv.org/abs/2608.08272,preprint,yes,VERIFIED,completed-identifier,Recoverable arXiv metadata added
Tippett1931,yes,yes,yes,yes,yes,catalogue,Wellcome-ceaj2zph,https://wellcomecollection.org/works/ceaj2zph,published-book,yes,VERIFIED,completed-title,Full title and author name verified against library copy record
Westfall1993,yes,yes,yes,yes,yes,ISBN,978-0-471-55761-6,https://www.wiley-vch.de/en/areas-interest/mathematics-statistics/resampling-based-multiple-testing-978-0-471-55761-6,published-book,yes,VERIFIED,none,Publisher catalogue
Vovk2005,yes,yes,yes,yes,yes,DOI,10.1007/b106715,https://doi.org/10.1007/b106715,published-book,yes,VERIFIED,none,Publisher book record
Bates2023,yes,yes,yes,yes,yes,DOI,10.1214/22-AOS2244,https://doi.org/10.1214/22-AOS2244,published,yes,VERIFIED,none,Published journal article
Laxhammar2015,yes,yes,yes,yes,yes,DOI,10.1007/s10472-013-9381-7,https://doi.org/10.1007/s10472-013-9381-7,published,yes,VERIFIED,none,Online-first DOI and 2015 issue metadata reconciled
Angelopoulos2023,yes,yes,yes,yes,yes,DOI,10.1561/2200000101,https://doi.org/10.1561/2200000101,published,yes,VERIFIED,none,Published monograph article
Barber2023,no,yes,yes,yes,yes,DOI,10.1214/23-AOS2276,https://doi.org/10.1214/23-AOS2276,published,yes,VERIFIED,added,Primary literature requested for beyond-exchangeability boundary
Lei2018,yes,yes,yes,yes,yes,DOI,10.1080/01621459.2017.1307116,https://doi.org/10.1080/01621459.2017.1307116,published,yes,VERIFIED,none,Published journal article
TorresArias2019,yes,yes,yes,yes,yes,URL,USENIX-Security-19-in-toto,https://www.usenix.org/conference/usenixsecurity19/presentation/torres-arias,published,yes,VERIFIED,none,Official USENIX proceedings
SLSA2025,yes,yes,yes,yes,yes,URL,SLSA-v1.2,https://slsa.dev/spec/v1.2/,specification,yes,VERIFIED,corrected-year-key,Version 1.2 released 24 November 2025
Newman2022,yes,yes,yes,yes,yes,DOI,10.1145/3548606.3560596,https://doi.org/10.1145/3548606.3560596,published,yes,VERIFIED,none,Published CCS paper
Coker2011,yes,yes,yes,yes,yes,DOI,10.1007/s10207-011-0124-7,https://doi.org/10.1007/s10207-011-0124-7,published,yes,VERIFIED,none,Published journal article
Hinder2025,yes,yes,yes,yes,yes,DOI,10.14428/esann/2025.ES2025-82,https://doi.org/10.14428/esann/2025.ES2025-82,published,yes,VERIFIED,none,Official ESANN paper
Timans2025,yes,yes,yes,yes,yes,URL,PMLR-v258-timans25a,https://proceedings.mlr.press/v258/timans25a.html,published,yes,VERIFIED,none,Official PMLR proceedings
Weder2021,yes,yes,yes,yes,yes,DOI,10.1049/qtc2.12012,https://doi.org/10.1049/qtc2.12012,published,yes,VERIFIED,none,Published journal article
Seto1998,yes,yes,yes,yes,yes,DOI,10.1109/ACC.1998.703255,https://doi.org/10.1109/ACC.1998.703255,published,yes,VERIFIED,none,Published ACC paper
Pendlebury2019,yes,yes,yes,yes,yes,URL,USENIX-Security-19-TESSERACT,https://www.usenix.org/conference/usenixsecurity19/presentation/pendlebury,published,yes,VERIFIED,none,Official USENIX proceedings
Engelen2021,no,yes,yes,yes,yes,DOI,10.1109/SPW53761.2021.00009,https://doi.org/10.1109/SPW53761.2021.00009,published,yes,VERIFIED,added,Primary CICIDS2017 dataset-quality reference requested
Birkholz2023,yes,yes,yes,yes,yes,RFC,RFC9334,https://www.rfc-editor.org/info/rfc9334,published-standard,yes,VERIFIED,none,Official RFC record


==> reference_audit_v1.3.5_addendum.csv <==
key,original_v1_3_3,title_verified,authors_verified,venue_verified,year_verified,identifier_type,identifier,primary_url,publication_status,cutoff_ok,verified,action,notes
Merkle1988,no,yes,yes,yes,yes,DOI,10.1007/3-540-48184-2_32,https://doi.org/10.1007/3-540-48184-2_32,published,yes,VERIFIED,added,Primary Springer proceedings record; compact root clarifies representation size versus bound information
CatalanoFiore2013,no,yes,yes,yes,yes,DOI,10.1007/978-3-642-36362-7_5,https://eprint.iacr.org/2011/495,published,yes,VERIFIED,added,Primary author manuscript and PKC publication metadata; concise position-binding vector commitment


==> reference_audit_v1.3.6.csv <==
key,original_v1_3_3,title_verified,authors_verified,venue_verified,year_verified,identifier_type,identifier,primary_url,publication_status,cutoff_ok,verified,action,notes
Bensoussan2026Taxonomy,no,yes,yes,yes,yes,DOI,10.1145/3788677,https://doi.org/10.1145/3788677,published,yes,VERIFIED,added,"Primary ACM record: TOSEM 35(9), article 291, pages 1-30; published 21 August 2026"
Bensoussan2026Squeeziness,no,yes,yes,yes,yes,URL,ASE-2026-Quantum-Squeeziness,https://kclpure.kcl.ac.uk/portal/en/publications/quantum-squeeziness-information-theoretic-foundations-of-quantum-/,accepted/in press,yes,VERIFIED,added,"Primary institutional accepted-manuscript record: ASE 2026, 13 pages; no DOI or proceedings page range assigned at cutoff"
NoiseFingerprints2026,no,yes,yes,yes,yes,URL,ICST-2026-Noise-Fingerprints,https://conf.researchr.org/details/icst-2026/icst-2026-short-papers--vision-and-emerging-results/1/Noise-Fingerprints-for-Cross-Platform-Quantum-Simulator-Discrepancy-Analysis,published,yes,VERIFIED,verified-not-added,"Peripheral to the protected claim: cross-platform simulator-noise discrepancy rather than claim-relative integrity; verified against the official ICST 2026 program"


==> reference_audit_v1.3.7.csv <==
bibtex_key,modified_in_v137,title,public_repository,article_doi,arxiv,software_doi,software_doi_used_as_article_doi,status,verified_date,verification_sources
FernandezBarrios2026Certificates,yes,Sharp Target-Domain Certificates for Quantum-Kernel Advantage under Distribution Shift,https://github.com/roberto-fernandez-barrios/target-domain-certificates,none_public,none_public,10.5281/zenodo.21776862,no,VERIFIED_SUBMITTED_MANUSCRIPT_WITH_PUBLIC_REPOSITORY,2026-09-11,GitHub repository README and release API; Zenodo record API resource_type=software; arXiv API exact-title query returned zero records


==> reference_audit_v1.3.9.csv <==
bibtex_key,checked_in_v139,field_changed,previous_value,current_value,primary_source,secondary_source,status,verified_date,notes
Bensoussan2026Squeeziness,yes,title,"Quantum Squeeziness: Information-Theoretic Foundations of Quantum Software Testability","Quantum Squeeziness: An Information Theoretical Metric for Quantum Software Testability",https://www.conference-publishing.com/toc/ASE26,https://kclpure.kcl.ac.uk/portal/en/publications/quantum-squeeziness-information-theoretic-foundations-of-quantum-/,VERIFIED_TO_APPEAR,2026-09-14,"Publisher proceedings TOC (paper id ase26main-p151-p) lists the ACM DOI 10.1145/3832783.3834341 and the camera-ready title; the DOI was not yet registered at Crossref on 2026-09-14 (HTTP 404) and is therefore not printed in the bibliography. The institutional KCL Pure record (accepted/in press, 16 July 2026, 13 pages, publisher IEEE) carries the acceptance-time title."
Bensoussan2026Squeeziness,yes,publisher,IEEE,ACM,https://www.conference-publishing.com/toc/ASE26,https://kclpure.kcl.ac.uk/portal/en/publications/quantum-squeeziness-information-theoretic-foundations-of-quantum-/,VERIFIED_TO_APPEAR,2026-09-14,"Publisher named on the proceedings TOC; DOI prefix 10.1145 is the ACM prefix. Note field records the source; no page range or article number exists yet."
FernandezBarrios2026Certificates,yes,none,,,https://github.com/roberto-fernandez-barrios/target-domain-certificates,https://arxiv.org/search/?query=Fern%C3%A1ndez-Barrios%2C+Roberto&searchtype=author,VERIFIED_SUBMITTED_MANUSCRIPT_WITH_PUBLIC_REPOSITORY,2026-09-14,"Repository README: submitted to EPJ Quantum Technology on 6 September 2026 and an arXiv preprint submitted; no arXiv identifier or article DOI is visible on arXiv (author search returns only 2609.04388 and 2609.02781). Zenodo record 10.5281/zenodo.21776862 is resource type software (version 1.1.6, 2026-08-03, concept 10.5281/zenodo.19147649; related identifier names the framework repository kernel_shift_framework); it is cited as the software artifact, not as an article DOI. Entry unchanged."

